Search for dark sector at BESIII

BESIII experiment has collected a large data sample of charmonium, charm mesons, hyperons, and other light mesons. These data provide a unique opportunity to explore the dark sector beyond the Standard Model, particularly for dark sectors that couple to charm quarks or other light quarks, and for dark sectors with masses in the $\tau-c$ energy region. We present recent dark sector search results from the BESIII experiment, including the search for massless dark photons in $D^0\to\omega\gamma'$ and $D^0\to\gamma\gamma'$, the search for invisible decays of $K^0_S$, the search for dark baryon particles in $\Xi^-\to\pi^-\chi$, the search for massless particles in $\Sigma^+\to p + \rm{invisible}$, and the search for axion-like particles in $J/\psi\to\gamma a$ with $a\to\gamma\gamma$.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

